SkyServe: Serving AI Models across Regions and Clouds with Spot Instances

Recent years have witnessed an explosive growth of AI models. The high cost of hosting AI services on GPUs and their demanding service requirements, make it timely and challenging to lower service costs and guarantee service quality. While spot instances have long been offered with a large discount, spot preemptions have discouraged users from using them to host model replicas when serving AI models. To address this, we propose a simple yet efficient policy, SpotHedge, that leverages spot replicas across different failure domains (e.g., regions and clouds) to ensure availability, lower costs, and high service quality. SpotHedge intelligently spreads spot replicas across different regions and clouds to improve availability and reduce correlated preemptions, overprovisions cheap spot replicas than required as a safeguard against possible preemptions, and dynamically falls back to on-demand replicas when spot replicas become unavailable. We built SkyServe, a system leveraging SpotHedge to efficiently serve AI models over a mixture of spot and on-demand replicas across regions and clouds. We compared SkyServe with both research and production systems on real AI workloads: SkyServe reduces cost by 43% on average while achieving high resource availability compared to using on-demand replicas. Additionally, SkyServe improves P50, P90, and P99 latency by 2.3$\times$, 2.1$\times$, 2.1$\times$ on average compared to other research and production systems.

==> auxiliary/service.yaml <==
service:
  # Readiness check endpoint.
  readiness_probe:
    path: /v1/chat/completions
  replica_policy:
    target_qps_per_replica: 1
    # Fields below describe SpotHedge.
    # Sec. 3.2, knob for over-provisioning.
    num_overprovision: 2
    # Sec. 3.2, dynamic on-demand fallback.
    dynamic_ondemand_fallback: true
    # Sec. 3.1, Placer that keeps track of
    # spot preemption and decide spot
    # replica placement.
    spot_placer: dynamic_fallback
# Fields below describe each replica.
resources:
  ports: 8080
  accelerators: A100
  # Manually specify a subset of failure
  # domains. If not specified, all possible
  # failure domains  are used.
  any_of:
    # Enable only one region in AWS.
    - cloud: aws
      region: us-east-1
    # Enable all region in GCP.
    - cloud: gcp
# Dependencies.
setup: pip install -r requirements.txt
# Launch the server.
run: python llm_server.py --port 8080

